Distance-Based Regularisation of Deep Networks for Fine-Tuning

We investigate approaches to regularisation during fine-tuning of deep neural networks. First we provide a neural network generalisation bound based on Rademacher complexity that uses the distance the weights have moved from their initial values. This bound has no direct dependence on the number of weights and compares favourably to other bounds when applied to convolutional networks. Our bound is highly relevant for fine-tuning, because providing a network with a good initialisation based on transfer learning means that learning can modify the weights less, and hence achieve tighter generalisation. Inspired by this, we develop a simple yet effective fine-tuning algorithm that constrains the hypothesis class to a small sphere centred on the initial pre-trained weights, thus obtaining provably better generalisation performance than conventional transfer learning. Empirical evaluation shows that our algorithm works well, corroborating our theoretical results. It outperforms both state of the art fine-tuning competitors, and penalty-based alternatives that we show do not directly constrain the radius of the search space.

==> data/bound-train.csv <==
0,inf-op,inf,inf,0.95173335,0.9565,421.1317,113985.26,7298.882
1,inf-op,inf,inf,0.96816665,0.9713,629.25757,208153.89,11401.706
2,inf-op,inf,inf,0.9748167,0.976,779.30334,300217.75,14637.889
3,inf-op,inf,inf,0.9789,0.9791,893.5929,390044.34,19237.922
4,inf-op,inf,inf,0.9817333,0.9832,987.8171,478958.28,22168.408
5,inf-op,inf,inf,0.98371667,0.9848,1060.2037,566617.2,23859.953
6,inf-op,inf,inf,0.9842333,0.9838,1126.6263,654071.4,28345.645
7,inf-op,inf,inf,0.98715,0.9872,1181.8883,740231.75,30774.982
8,inf-op,inf,inf,0.98798335,0.987,1230.8181,826545.1,32996.258
9,inf-op,inf,inf,0.98863333,0.9887,1275.8591,913097.75,34348.715
10,inf-op,inf,inf,0.98915,0.9884,1320.2849,1000003.7,36546.547
11,inf-op,inf,inf,0.9901,0.9884,1359.9335,1087211.0,37807.395
12,inf-op,inf,inf,0.99065,0.9894,1393.7856,1175917.9,40673.043
13,inf-op,inf,inf,0.9907333,0.9894,1425.8369,1262206.1,43043.883
14,inf-op,inf,inf,0.99123335,0.9898,1459.6934,1350851.5,43079.477


==> data/enb0-kkt-norms.csv <==
66.017426
66.0166
66.01635
66.01635
66.0163
66.016304
66.01635
66.016335
66.01632
66.016335
66.01633
66.01631
66.01629
66.0163
66.01626
66.01635
66.01623
66.0158
66.01611
66.016235
66.015945
66.016106
66.016174
66.01613
66.0163
66.016335
66.01641
66.016205
66.01632
66.016396


==> data/enb0-kkt-test-acc.csv <==
0.0760
0.4327
0.6758
0.7819
0.8269
0.8546
0.8588
0.8633
0.8723
0.8759
0.8765
0.8816
0.8804
0.8837
0.8786
0.8825
0.8885
0.8906
0.8906
0.8858
0.8948
0.8921
0.8849
0.8945
0.9008
0.8960
0.8957
0.8927
0.8924
0.8957


==> data/enb0-kkt-train-acc.csv <==
0.3896
0.8909
0.9655
0.9877
0.9947
0.9965
0.9987
0.9977
0.9977
0.9990
0.9987
0.9992
0.9985
0.9977
0.9977
0.9945
0.9955
0.9924
0.9894
0.9887
0.9945
0.9927
0.9932
0.9932
0.9942
0.9927
0.9932
0.9942
0.9940
0.9950


==> data/enb0-train-loss.csv <==
35.59020368514523
29.384082671134703
23.393883982012348
18.357064800877726
14.098042365043394
10.637906689797678
8.193614298297513
6.7790711002965125
6.0104787426610145
5.580554039247574
5.423058325244535
5.3102292860707925
5.208419830568375
5.115421372075235
5.085272419837214
5.040983907638058
4.966186969510971
4.958142095996488
4.901001084235407
4.912625358950708
4.404545853214879
2.8095121460576213
2.649839831936744
2.637552761262463
2.5890957463172173
2.5965492571553876
2.5749030882312405
2.561184237080236
2.5743078031847553
2.5252600177641837


==> data/flowers-enb0-infop-constraint.csv <==
0.15576553344726562,0.009454313665628433
1.0135451555252075,0.006057313177734613
0.27074116468429565,0.007166125811636448
0.09406682848930359,0.007031487300992012
0.1566735953092575,0.008858557790517807
0.08176618814468384,0.025062376633286476
2.656559944152832,0.01252803299576044
0.3162812292575836,0.004539791028946638
0.04475832358002663,0.008312689140439034
0.4095005989074707,0.032418910413980484
0.13012923300266266,0.050109002739191055
3.9219717979431152,0.018600670620799065
1.0269827842712402,0.016392357647418976
0.049423862248659134,0.012903209775686264
0.5584782958030701,0.05044835805892944
0.13084429502487183,0.05758855119347572
10.25027084350586,0.04593661427497864
0.6824878454208374,0.01059009414166212
0.04479246214032173,0.011209548451006413
0.5801020860671997,0.08567636460065842
0.21201221644878387,0.15359221398830414
10.250269889831543,0.028274204581975937
1.1528632640838623,0.041695840656757355
0.09647288918495178,0.04277217388153076
0.9103963375091553,0.15494288504123688
0.1988208293914795,0.1649203896522522
6.457749843597412,0.030574247241020203
0.7209600210189819,0.017414497211575508
0.08487977087497711,0.04775042459368706
0.9366646409034729,0.32669806480407715
0.40490972995758057,0.6060798168182373
10.250269889831543,0.03740997239947319
2.6851394176483154,0.1144733652472496
0.19442269206047058,0.14971426129341125
1.9382916688919067,0.6294559240341187
0.4951084554195404,0.6232878565788269
10.250268936157227,0.038650449365377426
2.956860065460205,0.14208874106407166
0.20914138853549957,0.1612103283405304
1.8271493911743164,0.611706554889679
0.5630179643630981,0.7445785999298096
10.250269889831543,0.013883465901017189
3.217313766479492,0.241356760263443
0.2245950549840927,0.20690478384494781
2.194716453552246,1.1348865032196045
0.6148069500923157,1.2727876901626587
10.250268936157227,0.009983599185943604
3.8006680011749268,0.2962955832481384
0.2788727283477783,0.3381609618663788
2.885908365249634,1.415663242340088
0.6550475358963013,1.3598994016647339
10.250268936157227,0.010128206573426723
3.619288206100464,0.35554981231689453
0.4514155983924866,0.4072655439376831
2.929722309112549,1.4634119272232056
0.7803290486335754,1.855134129524231
10.250268936157227,0.010233200155198574
4.766934394836426,0.18128474056720734
0.515332818031311,0.9045637845993042
4.857378959655762,3.485609531402588
1.132987380027771,3.87037992477417
10.25027084350586,0.006447727791965008
7.3213982582092285,0.8328460454940796
0.5587060451507568,1.076897382736206
5.475988388061523,4.596334457397461
1.2642110586166382,3.811537265777588
10.250268936157227,0.006537013687193394
5.629580497741699,0.9692367911338806
0.5840878486633301,1.1284410953521729
5.191399574279785,4.568158149719238
1.2197517156600952,3.877866268157959
10.250268936157227,0.006491994485259056
5.360780239105225,0.9407966136932373
0.554558515548706,1.1408240795135498
5.045846939086914,4.82940673828125
1.9508261680603027,7.783476829528809
10.250268936157227,0.017344322055578232
10.25027084350586,1.8135294914245605
0.667095422744751,2.975778341293335
10.25027084350586,14.079846382141113
3.4803879261016846,16.856855392456055


==> data/flowers-enb0-infop-penalty.csv <==
0.025890875607728958,0.0004853025311604142
0.0022131723817437887,4.6054520908000995e-07
0.009636873379349709,6.668121204711497e-05
0.0021561644971370697,3.5025506804231554e-05
0.01323296781629324,0.0001732839155010879
0.010647580027580261,0.0008215747657231987
0.0015111181419342756,6.879492087108474e-09
0.0027242049109190702,6.435516297642607e-07
0.0009472742676734924,2.394308103248477e-05
0.043248798698186874,0.0008739478071220219
0.016984865069389343,0.002089867601171136
0.0026676938869059086,1.1429756696657023e-08
0.00457002641633153,8.224409612012096e-06
0.005361586809158325,0.000476195418741554
0.0558430552482605,0.0011339938500896096
0.01820680871605873,0.00230081332847476
0.008064765483140945,3.1247598286654465e-08
0.0036012090276926756,2.08409687729727e-06
0.0025899470783770084,0.00017019260849338025
0.07554052770137787,0.002833074890077114
0.026849951595067978,0.0057371254079043865
0.016106918454170227,7.660062806280621e-08
0.01581147313117981,4.595004429575056e-05
0.006998665630817413,0.0011703060008585453
0.10501277446746826,0.0037219540681689978
0.02884688600897789,0.006455894093960524
0.004420108627527952,1.598781196321397e-08
0.006177909206598997,2.5573544917278923e-06
0.005409806035459042,0.0007141220266930759
0.13855165243148804,0.010587923228740692
0.053889863193035126,0.023613473400473595
0.014458059333264828,7.743590799691447e-07
0.04866033047437668,0.0003928464720956981
0.019674191251397133,0.005800314713269472
0.2219824641942978,0.01536217238754034
0.05404561012983322,0.02349172718822956
0.014002252370119095,7.993974548980987e-08
0.048861924558877945,0.00037966034142300487
0.019507719203829765,0.005775575526058674
0.2144351303577423,0.01450253464281559
0.057315193116664886,0.025725603103637695
0.032940931618213654,1.6298071159326355e-07
0.0844883918762207,0.00103469449095428
0.01772041991353035,0.006398566532880068
0.28131720423698425,0.03029147908091545
0.07704660296440125,0.047201137989759445
0.060806162655353546,3.717096888067317e-07
0.10381012409925461,0.0014863165561109781
0.028163518756628036,0.011683309450745583
0.3507319390773773,0.035109810531139374
0.07618115842342377,0.0466395765542984
0.06505198776721954,4.234175605688506e-07
0.08746908605098724,0.0010865484364330769
0.028943637385964394,0.011943509802222252
0.3458980917930603,0.03423498570919037
0.08221757411956787,0.05271715670824051
0.0481867678463459,2.354564685447258e-07
0.09366592764854431,0.0005963149014860392
0.021224144846200943,0.007771877571940422
0.4456873834133148,0.0876270979642868
0.1352216750383377,0.14090511202812195
0.11251801252365112,7.456989123966196e-07
0.22711393237113953,0.006346582435071468
0.04254570230841637,0.0353311151266098
0.679307222366333,0.1241476833820343
0.13495492935180664,0.14221811294555664
0.11487199366092682,7.709298870395287e-07
0.22740289568901062,0.006341580767184496
0.04418788105249405,0.035731829702854156
0.6730396747589111,0.12266968190670013
0.14000649750232697,0.14806056022644043
0.11830480396747589,8.167180567397736e-07
0.3390345871448517,0.013059599325060844
0.0533922016620636,0.04077111929655075
0.7076535224914551,0.13476234674453735
0.1713428646326065,0.18791767954826355
0.031015660613775253,1.3466538803186268e-05
0.5847499370574951,0.03278978914022446
0.047945812344551086,0.048328697681427
0.8658291697502136,0.310619056224823
0.2651117146015167,0.36809656023979187


==> data/flowers-enb0-none.csv <==
0.03986252844333649,0.00041000518831424415
0.18776299059391022,0.0001866699749371037
0.030117761343717575,7.964737596921623e-05
0.012470442801713943,0.00016925690579228103
0.02650412917137146,0.00034576354664750397
0.020452037453651428,0.0010143438121303916
0.5203627347946167,0.00048683141358196735
0.051269710063934326,5.4433119657915086e-05
0.008665155619382858,0.0002900676627177745
0.09853705763816833,0.0015789273893460631
0.024509567767381668,0.0022071448620408773
0.8860124945640564,0.0009466510964557528
0.11863858997821808,0.00044178057578392327
0.013088289648294449,0.0006266477284952998
0.10826282203197479,0.002292160876095295
0.028194673359394073,0.002613124204799533
2.345031261444092,0.002335779834538698
0.13705728948116302,0.0005679712048731744
0.013750323094427586,0.0006245012045837939
0.11937208473682404,0.004114279057830572
0.04463193938136101,0.006399840582162142
3.8373701572418213,0.003758226055651903
0.2711251378059387,0.001777095254510641
0.020531151443719864,0.0018436938989907503
0.19594153761863708,0.006371794268488884
0.03729696571826935,0.0063071660697460175
1.3616766929626465,0.0013220356777310371
0.23679256439208984,0.0010328706121072173
0.018163857981562614,0.001659293076954782
0.2122880518436432,0.012605788186192513
0.08206860721111298,0.024611111730337143
2.81734299659729,0.0028323449660092592
0.42895054817199707,0.005217713303864002
0.032978955656290054,0.006418805103749037
0.35213732719421387,0.025472234934568405
0.12669986486434937,0.024787187576293945
2.823065996170044,0.002831301186233759
0.4265331029891968,0.005568535998463631
0.03743816539645195,0.0062255337834358215
0.36184751987457275,0.02565600350499153
0.083071768283844,0.026150936260819435
8.179553985595703,0.008514376357197762
0.7581404447555542,0.010743388906121254
0.036104168742895126,0.007099471520632505
0.39321744441986084,0.03679117560386658
0.10628902167081833,0.04850999638438225
10.748744010925293,0.01057963166385889
0.8275660872459412,0.01167776808142662
0.05420338734984398,0.01213366910815239
0.5156270861625671,0.05018312856554985
0.11270762234926224,0.049471426755189896
10.803485870361328,0.010665444657206535
0.918165922164917,0.013445546850562096
0.052125588059425354,0.013437009416520596
0.5183480381965637,0.05089320242404938
0.11253891885280609,0.05395366996526718
11.03411865234375,0.011100639589130878
0.6639465689659119,0.012286365032196045
0.081329345703125,0.0166911780834198
0.718535304069519,0.10081341117620468
0.1808433085680008,0.14346164464950562
18.69427490234375,0.018645789474248886
1.1218199729919434,0.036603085696697235
0.08410689234733582,0.037048906087875366
0.9576709866523743,0.15641354024410248
0.17651256918907166,0.1483483910560608
18.998146057128906,0.019258709624409676
1.2687742710113525,0.041509322822093964
0.08090272545814514,0.03868265822529793
1.0749235153198242,0.15962764620780945
0.21859240531921387,0.14901043474674225
19.02197265625,0.019227564334869385
1.4651317596435547,0.04713355004787445
0.09323330223560333,0.04025527089834213
1.155330777168274,0.1643657386302948
0.27356791496276855,0.18720152974128723
7.572934150695801,0.00851537100970745
1.5209934711456299,0.07204747200012207
0.08899316191673279,0.04812338948249817
1.393577218055725,0.33571794629096985
0.36633920669555664,0.37380117177963257


==> data/flowers-resnet101-infop-constraint.csv <==
0.17202138900756836,0.004740695469081402
0.0612967349588871,0.0020961181726306677
0.46035435795783997,0.018858376890420914
0.06756649911403656,0.009537932462990284
0.06062723323702812,0.009135754778981209
0.21765926480293274,0.0097052538767457
0.4225142002105713,0.020578533411026
0.061771318316459656,0.010027645155787468
0.21467474102973938,0.009930645115673542
0.40374496579170227,0.023118900135159492
0.05342790484428406,0.01111774891614914
0.20180241763591766,0.02132974937558174
2.3842508792877197,0.10872159898281097
0.2271936684846878,0.09138220548629761
0.1416531652212143,0.0538078248500824
0.43532371520996094,0.04648134857416153
0.893682599067688,0.10229542851448059
0.1217961236834526,0.044966552406549454
0.44828611612319946,0.047393135726451874
0.8610450029373169,0.10213039815425873
0.14825838804244995,0.04777798801660538
0.5578242540359497,0.04788799583911896
0.8566113710403442,0.10391312092542648
0.15831610560417175,0.04731665551662445
0.43672657012939453,0.09020599722862244
1.807105541229248,0.39794135093688965
0.4845699965953827,0.37305891513824463
0.2576211094856262,0.1823742836713791
0.9147095680236816,0.1900220811367035
2.24937105178833,0.4245128929615021
0.27480652928352356,0.2101137936115265
0.8559510707855225,0.18769985437393188
2.019261360168457,0.42126956582069397
0.2657298445701599,0.19510699808597565
0.9410885572433472,0.20185312628746033
2.5058443546295166,0.4563651382923126
0.3081708252429962,0.2132468819618225
0.8279428482055664,0.1874304860830307
2.102487564086914,0.40416210889816284
0.24368546903133392,0.18778207898139954
0.8782522678375244,0.1857031285762787
1.8339362144470215,0.4022679328918457
0.24204933643341064,0.18284299969673157
0.8028541207313538,0.18272775411605835
1.792515516281128,0.3980678617954254
0.23732295632362366,0.1790563464164734
0.8698508739471436,0.1853868067264557
1.79585599899292,0.3959959149360657
0.24710850417613983,0.1842939555644989
0.9176546335220337,0.19593104720115662
1.8105409145355225,0.41912856698036194
0.32759934663772583,0.20727674663066864
0.8088803291320801,0.17970168590545654
1.7720725536346436,0.3971494436264038
0.2540452182292938,0.19257986545562744
0.9853552579879761,0.1862858235836029
2.0594468116760254,0.40866875648498535
0.2815006673336029,0.1977497786283493
0.8604026436805725,0.1908387839794159
1.9766985177993774,0.4241577684879303
0.3308888077735901,0.2182585597038269
0.9660394191741943,0.19137835502624512
2.137920379638672,0.4350592792034149
0.28729701042175293,0.20910081267356873
0.8858672380447388,0.19382478296756744
1.9799410104751587,0.43399307131767273
0.3597371578216553,0.2156657576560974
0.9657926559448242,0.19893896579742432
1.9693149328231812,0.438323438167572
0.3926546275615692,0.22815516591072083
1.0795490741729736,0.20248544216156006
2.0519747734069824,0.441663533449173
0.30026403069496155,0.22829487919807434
1.0723304748535156,0.23699182271957397
2.0285959243774414,0.4924890398979187
0.33941054344177246,0.26853835582733154
1.406020998954773,0.22603079676628113
2.0689916610717773,0.4837580919265747
0.3139684200286865,0.2764456272125244
1.0946508646011353,0.23973697423934937
2.434723138809204,0.5285754203796387
0.31348854303359985,0.28581076860427856
0.9925737380981445,0.21603921055793762
2.573422908782959,0.5283753871917725
0.39411717653274536,0.3038055896759033
1.0818449258804321,0.2538546919822693
2.306793212890625,0.5770596265792847
0.4416445195674896,0.3279634714126587
1.5480256080627441,0.25415122509002686
2.586228847503662,0.5403204560279846
0.38565006852149963,0.3445992171764374
1.0912450551986694,0.24896225333213806
2.4458706378936768,0.566214919090271
0.667953610420227,0.4147706627845764
1.036057710647583,0.4865153729915619
6.581151962280273,2.301723003387451
1.5264337062835693,3.345560073852539
0.8350234031677246,1.9185950756072998
2.445789098739624,0.9172157645225525
6.307758331298828,2.1632237434387207
0.786871612071991,1.9479118585586548
2.8252665996551514,0.9498639106750488
5.476116180419922,2.280803680419922
0.7565715312957764,1.8893611431121826


==> data/flowers-resnet101-infop-penalty.csv <==
0.10949568450450897,0.0037931210827082396
0.0332147553563118,0.0013789214426651597
0.24411514401435852,0.010201356373727322
0.041545603424310684,0.006415573414415121
0.03705841302871704,0.006310749799013138
0.12136971950531006,0.005188181065022945
0.25868988037109375,0.012750189751386642
0.03691941127181053,0.006414850242435932
0.1227593645453453,0.005690325517207384
0.25269508361816406,0.012017506174743176
0.034692611545324326,0.006434014067053795
0.12719660997390747,0.011874346062541008
0.5604476928710938,0.05227179080247879
0.14371143281459808,0.053176335990428925
0.0740068107843399,0.027117930352687836
0.2558733820915222,0.024681005626916885
0.5815680027008057,0.05809565633535385
0.07256726920604706,0.027246514335274696
0.25928473472595215,0.025426741689443588
0.5758235454559326,0.05747237429022789
0.07263226062059402,0.0279691182076931
0.2633262872695923,0.025990750640630722
0.568497359752655,0.05633663386106491
0.07129854708909988,0.026692356914281845
0.266693115234375,0.05196681618690491
1.1674284934997559,0.23111484944820404
0.293393611907959,0.22803336381912231
0.14600791037082672,0.112372986972332
0.5321849584579468,0.10607019066810608
1.1742860078811646,0.2291351556777954
0.15218451619148254,0.11518499255180359
0.5277597308158875,0.10546325147151947
1.1726367473602295,0.23241321742534637
0.14925448596477509,0.11529897153377533
0.528437614440918,0.10449101775884628
1.1919076442718506,0.23968589305877686
0.14839957654476166,0.11469779908657074
0.531592607498169,0.10631442070007324
1.1808695793151855,0.23702768981456757
0.14448539912700653,0.1128925234079361
0.5225129127502441,0.10419511795043945
1.171213150024414,0.2338835746049881
0.14353960752487183,0.11264708638191223
0.5242183208465576,0.10492702573537827
1.1632685661315918,0.23069323599338531
0.1435936689376831,0.11169718205928802
0.5326410531997681,0.10721064358949661
1.1775245666503906,0.23614345490932465
0.1434149146080017,0.11203862726688385
0.5308577418327332,0.10625451803207397
1.1816281080245972,0.23749800026416779
0.14672447741031647,0.112989641726017
0.535690426826477,0.1080811619758606
1.1758439540863037,0.23495018482208252
0.14444711804389954,0.11290115863084793
0.5241837501525879,0.10443159192800522
1.1798477172851562,0.2352789342403412
0.14535000920295715,0.11275660991668701
0.529647707939148,0.10614059865474701
1.1658012866973877,0.23199713230133057
0.14833272993564606,0.11285567283630371
0.531723141670227,0.10646586865186691
1.1823331117630005,0.23615849018096924
0.14811193943023682,0.114908367395401
0.5349079966545105,0.10720890760421753
1.1846363544464111,0.2387281060218811
0.14733126759529114,0.11290818452835083
0.534601092338562,0.10708057880401611
1.1825251579284668,0.23730060458183289
0.1471196711063385,0.11367683112621307
0.5340815782546997,0.10736899822950363
1.1816428899765015,0.23682914674282074
0.14836037158966064,0.11409574747085571
0.5396758317947388,0.10921977460384369
1.1891520023345947,0.24002479016780853
0.1484493464231491,0.115565724670887
0.5415081977844238,0.10934203863143921
1.1870381832122803,0.23937419056892395
0.14648321270942688,0.11494314670562744
0.5410089492797852,0.10919829457998276
1.1860169172286987,0.2379780113697052
0.14698612689971924,0.11395970731973648
0.5398558974266052,0.10885041207075119
1.1837496757507324,0.23608234524726868
0.1473134458065033,0.1136130839586258
0.5421608686447144,0.10869404673576355
1.1889665126800537,0.23824524879455566
0.1484685242176056,0.1141873300075531
0.5470041036605835,0.11003585159778595
1.1934351921081543,0.24044451117515564
0.14800597727298737,0.11484232544898987
0.5477931499481201,0.1111362874507904
1.1957911252975464,0.24033693969249725
0.15298977494239807,0.11768412590026855
0.5625605583190918,0.22721070051193237
2.486401081085205,1.017563819885254
0.599237322807312,0.9652736186981201
0.3048069179058075,0.4881240427494049
1.141078233718872,0.45472288131713867
2.473182439804077,1.005049228668213
0.2996569871902466,0.48516717553138733
1.1767423152923584,0.46903520822525024
2.4854543209075928,1.0152857303619385
0.30527225136756897,0.49984320998191833


==> data/flowers-resnet101-none.csv <==
0.12767577171325684,0.0025838413275778294
0.04451563209295273,0.001282599987462163
0.4170956313610077,0.01314011961221695
0.060248780995607376,0.006350601091980934
0.0490042045712471,0.0060794115997850895
0.16162702441215515,0.005603141151368618
0.3438706398010254,0.014170089736580849
0.05301068723201752,0.006764031946659088
0.16334083676338196,0.006367271766066551
0.34042060375213623,0.0154166454449296
0.0459173209965229,0.007132594473659992
0.1761031448841095,0.014869103208184242
0.9456170797348022,0.06498400121927261
0.18907056748867035,0.05668432638049126
0.08984534442424774,0.027789277955889702
0.3522055149078369,0.02872391790151596
0.734485387802124,0.06265906244516373
0.08719184994697571,0.028004929423332214
0.3623250722885132,0.028194963932037354
0.6988719701766968,0.06439708918333054
0.08387134969234467,0.028520626947283745
0.3224089741706848,0.02857460081577301
0.6872521042823792,0.0640648677945137
0.08493266254663467,0.027737801894545555
0.34177926182746887,0.056223064661026
1.4187660217285156,0.2536253035068512
0.34549248218536377,0.229816734790802
0.19898302853107452,0.11458064615726471
0.7089415788650513,0.11315485835075378
1.5526623725891113,0.25825363397598267
0.20793987810611725,0.11693701148033142
0.7358089685440063,0.11401337385177612
1.4936573505401611,0.25802335143089294
0.17549379169940948,0.11615103483200073
0.6721872091293335,0.1141369640827179
1.4760918617248535,0.2633121907711029
0.17244084179401398,0.11697740107774734
0.6492748260498047,0.1146889477968216
1.4081469774246216,0.25913354754447937
0.16753484308719635,0.11597100645303726
0.6760106086730957,0.11689473688602448
1.5087801218032837,0.259625643491745
0.172463059425354,0.11547566950321198
0.6600105166435242,0.11541392654180527
1.3920135498046875,0.2601582705974579
0.1744416356086731,0.11493374407291412
0.6505229473114014,0.11724123358726501
1.4151737689971924,0.2588596045970917
0.18288573622703552,0.11547650396823883
0.6757476329803467,0.11651360988616943
1.4035431146621704,0.26057732105255127
0.2202434539794922,0.1167006716132164
0.6453181505203247,0.11565764248371124
1.3889539241790771,0.25823935866355896
0.1793641299009323,0.11578401923179626
0.642691433429718,0.116646409034729
1.4552175998687744,0.2608620226383209
0.18529784679412842,0.11572349816560745
0.6494489312171936,0.1146303117275238
1.5206420421600342,0.258841335773468
0.19073331356048584,0.11734624207019806
0.7141488790512085,0.11703130602836609
1.4573827981948853,0.2594263255596161
0.20574939250946045,0.11853069067001343
0.7266672849655151,0.11904530227184296
1.4068512916564941,0.2630883455276489
0.1994994431734085,0.11730221658945084
0.6652259230613708,0.11457306146621704
1.4107165336608887,0.2572404146194458
0.19800697267055511,0.11607818305492401
0.6457411050796509,0.11563266813755035
1.5078721046447754,0.2602073550224304
0.18270793557167053,0.11559803783893585
0.6633346676826477,0.11659803986549377
1.383859395980835,0.26109829545021057
0.18094761669635773,0.11797019094228745
0.693428635597229,0.11646643280982971
1.4197227954864502,0.26081305742263794
0.17241951823234558,0.11752505600452423
0.640234112739563,0.11508864164352417
1.4253954887390137,0.2618542015552521
0.1862744390964508,0.11931102722883224
0.6798328161239624,0.1172945648431778
1.6134800910949707,0.2636040151119232
0.1835383176803589,0.11775019019842148
0.6584305167198181,0.11709311604499817
1.5120044946670532,0.26339927315711975
0.20350506901741028,0.1201978325843811
0.7318651080131531,0.11863617599010468
1.465525507926941,0.26506009697914124
0.19719335436820984,0.11910635232925415
0.70628821849823,0.11991555988788605
1.5268380641937256,0.26472967863082886
0.2238808423280716,0.12205895781517029
0.7145814895629883,0.24108047783374786
3.0008339881896973,1.068015694618225
0.7090745568275452,0.986248791217804
0.3616136908531189,0.4983534812927246
1.4973608255386353,0.48260897397994995
3.01538348197937,1.0614324808120728
0.36447879672050476,0.4960058033466339
1.70465087890625,0.49551528692245483
2.934319496154785,1.060772180557251
0.354951411485672,0.5041329264640808


==> data/pets-enb0-delta.csv <==
0.0643489807844162,0.002196822315454483
0.39351731538772583,0.0008581007132306695
0.08150915801525116,0.0013573719188570976
0.03961403667926788,0.001345880446024239
0.07940386980772018,0.001678001368418336
0.043820470571517944,0.005184447858482599
1.2445871829986572,0.002865439746528864
0.2012285590171814,0.0008774464367888868
0.01659780740737915,0.0013602346880361438
0.19208526611328125,0.007485550828278065
0.08830458670854568,0.014071783050894737
1.879381537437439,0.0043164505623281
0.3512517511844635,0.002546314848586917
0.029552727937698364,0.004380776546895504
0.2617303729057312,0.012834231369197369
0.05577271804213524,0.013851379044353962
5.4019317626953125,0.012921974994242191
0.30710479617118835,0.0035897791385650635
0.02524458058178425,0.0034209161531180143
0.2471805065870285,0.020602088421583176
0.11139058321714401,0.03883792459964752
9.0723876953125,0.02175779640674591
0.9324568510055542,0.0130419647321105
0.04614177718758583,0.011291055008769035
0.4746242165565491,0.03723358362913132
0.09356122463941574,0.03824283182621002
3.542964220046997,0.009366120211780071
0.5532699227333069,0.008434569463133812
0.05781332403421402,0.013489401899278164
0.5078117251396179,0.07508410513401031
0.18985159695148468,0.1595757007598877
6.738929748535156,0.016873043030500412
1.0943766832351685,0.03906550630927086
0.10163933038711548,0.042974792420864105
0.8603099584579468,0.15758180618286133
0.2112583965063095,0.15786652266979218
6.897489070892334,0.017810985445976257
1.4562193155288696,0.047896090894937515
0.09501101076602936,0.03702302277088165
0.8752937912940979,0.15163640677928925
0.24759723246097565,0.1727418601512909
21.29132080078125,0.0602506548166275
1.505703330039978,0.052089057862758636
0.12048761546611786,0.052975088357925415
1.0679746866226196,0.24734896421432495
0.3761689066886902,0.31216806173324585
26.740684509277344,0.06770813465118408
3.438958168029785,0.10792413353919983
0.1902012825012207,0.08626173436641693
1.2823100090026855,0.31278926134109497
0.3326073884963989,0.3337984085083008
26.82111358642578,0.06880313158035278
2.374850273132324,0.11365333199501038
0.17640675604343414,0.0894547700881958
1.2953314781188965,0.3052402138710022
0.568120002746582,0.38609665632247925
27.79727554321289,0.07357333600521088
6.935199737548828,0.29719066619873047
0.3524494171142578,0.4249615967273712
1.6552366018295288,0.6236392259597778
0.5723912715911865,0.8679454326629639
43.235382080078125,0.10398651659488678
3.135573387145996,0.22247359156608582
0.24004976451396942,0.23037724196910858
2.5355730056762695,0.909277081489563
0.5524179339408875,0.9248361587524414
43.24873352050781,0.10533992201089859
4.966323375701904,0.28547734022140503
0.29795706272125244,0.25649571418762207
2.467327117919922,0.9375076293945312
0.7726725339889526,0.9835731983184814
43.741966247558594,0.11238892376422882
4.8782267570495605,0.3427055776119232
0.4582185745239258,0.2842752933502197
2.6296916007995605,1.0302221775054932
0.869545578956604,1.2194575071334839
16.671024322509766,0.04663299769163132
9.823490142822266,0.714445948600769
0.3342302441596985,0.3778316080570221
5.712350845336914,1.7938107252120972
0.9534637928009033,1.9145588874816895


==> data/pets-enb0-infop-constraint.csv <==
0.241503044962883,0.014134510420262814
0.9919266700744629,0.005589722655713558
0.2111327052116394,0.00445267790928483
0.07444765418767929,0.00588005967438221
0.15804815292358398,0.008971333503723145
0.11954145133495331,0.02988336980342865
3.087017297744751,0.01741655170917511
0.2967848777770996,0.002395753748714924
0.03282426670193672,0.005818248726427555
0.4561980962753296,0.038229674100875854
0.16720199584960938,0.06408093869686127
4.170687675476074,0.02138645574450493
0.835719645023346,0.012301367707550526
0.05700908601284027,0.016166968271136284
0.5912912487983704,0.05840791389346123
0.11899802833795547,0.05986135080456734
5.951676368713379,0.01540383417159319
0.584211528301239,0.011915645562112331
0.05209900438785553,0.014209030196070671
0.62052321434021,0.10202135145664215
0.22712668776512146,0.18208816647529602
5.951676845550537,0.009250505827367306
2.017313241958618,0.05426532030105591
0.09612787514925003,0.045274343341588974
1.016452670097351,0.1718795895576477
0.20570850372314453,0.17944203317165375
5.951676368713379,0.026130789890885353
0.8535000085830688,0.030946001410484314
0.10834917426109314,0.04972081631422043
1.1723380088806152,0.3517409563064575
0.4107193946838379,0.7307899594306946
5.951676845550537,0.013164235278964043
2.193206310272217,0.14846794307231903
0.21203431487083435,0.19410885870456696
1.9330854415893555,0.7244282960891724
0.4141150116920471,0.6964723467826843
5.951675891876221,0.012909477576613426
2.309016227722168,0.15025129914283752
0.24859534204006195,0.16735365986824036
2.070559024810791,0.683893084526062
0.5110079646110535,0.7799705862998962
5.951677322387695,0.004647994879633188
3.2019858360290527,0.19028085470199585
0.19909799098968506,0.21942764520645142
2.2434239387512207,1.1987911462783813
0.5937853455543518,1.421372890472412
5.951676368713379,0.003345369128510356
5.87291955947876,0.4657454490661621
0.30296629667282104,0.38298237323760986
2.759917736053467,1.4297789335250854
0.6246693134307861,1.4945694208145142
5.9516754150390625,0.003341115079820156
4.108487129211426,0.4013911485671997
0.31469836831092834,0.4017332196235657
2.7826294898986816,1.4525079727172852
1.0206024646759033,1.7953782081604004
5.951676845550537,0.003381668124347925
3.9656028747558594,0.15229126811027527
0.49925798177719116,0.89790940284729
4.177603244781494,3.2692723274230957
1.205088496208191,4.05626106262207
5.951677322387695,0.0020584361627697945
5.951677322387695,1.1364328861236572
0.5419701337814331,1.088252305984497
4.82339334487915,4.228982925415039
1.1580545902252197,4.076971054077148
5.951676845550537,0.0021144733764231205
5.951215744018555,1.1608275175094604
0.6021068692207336,1.1644195318222046
4.947307109832764,4.236178874969482
1.6955044269561768,3.937422275543213
5.951677322387695,0.0021861596032977104
5.845887184143066,1.09573495388031
0.6353148818016052,1.1007850170135498
4.581974983215332,4.27546501159668
1.771040439605713,6.876242637634277
5.951677322387695,0.007217648904770613
5.951677322387695,1.344243049621582
0.7878303527832031,3.4453890323638916
5.951677322387695,10.382386207580566
3.029301166534424,17.21302032470703


==> data/pets-enb0-infop-penalty.csv <==
0.1333889663219452,0.009369680657982826
0.40612509846687317,0.0012722552055492997
0.13533735275268555,0.0030972789973020554
0.04404255747795105,0.003969376906752586
0.12618829309940338,0.006282150745391846
0.08809347450733185,0.019154971465468407
1.2276426553726196,0.004431457724422216
0.036522094160318375,0.00016340830188710243
0.011275939643383026,0.002686356892809272
0.2688027024269104,0.024128932505846024
0.10458388924598694,0.03927195072174072
1.1006808280944824,0.00306157348677516
0.2754706144332886,0.0053290086798369884
0.042673345655202866,0.011381403543055058
0.390626460313797,0.036558523774147034
0.08970455825328827,0.04086766391992569
2.5943853855133057,0.0074964710511267185
0.16512149572372437,0.002187552163377404
0.023878931999206543,0.008549794554710388
0.4224289357662201,0.0637589544057846
0.16276413202285767,0.1228191927075386
2.4226486682891846,0.006176062859594822
0.5739002823829651,0.020409200340509415
0.05422305688261986,0.03288974240422249
0.6624726057052612,0.10908257961273193
0.14822497963905334,0.11716637015342712
1.503715991973877,0.004184036981314421
0.3355591893196106,0.008504573255777359
0.05477476865053177,0.03483310341835022
0.7666725516319275,0.23565348982810974
0.3095857501029968,0.4710897207260132
1.2878535985946655,0.002846846356987953
0.951507031917572,0.06620270013809204
0.15417644381523132,0.1318325400352478
1.34114670753479,0.45742160081863403
0.28846895694732666,0.4552573263645172
1.2951023578643799,0.0035975147038698196
0.9805594682693481,0.0703619122505188
0.1327241063117981,0.11406020820140839
1.2995679378509521,0.4248941242694855
0.3375902473926544,0.5178521871566772
8.191394805908203,0.032566383481025696
1.7228217124938965,0.12836216390132904
0.20639002323150635,0.16356903314590454
1.5818378925323486,0.7959033250808716
0.46328598260879517,0.9402446746826172
2.514842987060547,0.004981784150004387
2.2761802673339844,0.26065969467163086
0.22617246210575104,0.28219306468963623
1.9502812623977661,0.9429641366004944
0.4741857051849365,1.0412838459014893
3.274359703063965,0.008067200891673565
2.0386979579925537,0.24929359555244446
0.25651708245277405,0.31107351183891296
2.012596368789673,0.9776910543441772
0.6306666135787964,1.1971455812454224
7.974930763244629,0.030517740175127983
15.480057716369629,1.2296385765075684
0.3672063946723938,0.9075114727020264
2.683946132659912,2.057551383972168
1.0688022375106812,2.920064926147461
6.324111461639404,0.031199060380458832
3.4620859622955322,0.6522040367126465
0.5950937271118164,0.8328248262405396
3.5549328327178955,2.8304977416992188
1.0872188806533813,3.0195112228393555
6.858229160308838,0.03620615974068642
4.104584693908691,0.8290436863899231
0.5686546564102173,0.9591255784034729
3.6497268676757812,2.88670015335083
1.3039069175720215,3.167224407196045
7.549422740936279,0.048697151243686676
4.601162910461426,0.9578185677528381
0.7862228155136108,0.9809340238571167
3.7406704425811768,3.1161952018737793
1.4076462984085083,3.7718429565429688
12.212381362915039,0.071216881275177
12.166730880737305,2.0660791397094727
0.6576205492019653,1.8424983024597168
9.10561752319336,6.0034942626953125
1.763535499572754,6.961243152618408


==> data/pets-enb0-none.csv <==
0.06329135596752167,0.0010056972969323397
0.26162344217300415,0.0003721530665643513
0.037995852530002594,0.0002367800916545093
0.019785795360803604,0.0004090648435521871
0.03801165148615837,0.0006025112816132605
0.02550516650080681,0.0019061386119574308
0.742417573928833,0.0009803937282413244
0.10049720853567123,0.0003636841429397464
0.011611131951212883,0.0004889333504252136
0.11600503325462341,0.00276775355450809
0.043177731335163116,0.004022220149636269
1.110954761505127,0.001505260355770588
0.24746647477149963,0.0013803895562887192
0.020273923873901367,0.0012505468912422657
0.15114335715770721,0.00390532985329628
0.03894427418708801,0.004806654527783394
3.335336446762085,0.004880575463175774
0.22960080206394196,0.00117515551391989
0.015331028029322624,0.001269004656933248
0.1762833595275879,0.0078117805533111095
0.05598161742091179,0.012412281706929207
5.67008113861084,0.008473372086882591
0.5242284536361694,0.004819431342184544
0.02910706400871277,0.003658838802948594
0.24940800666809082,0.01268014870584011
0.06836169213056564,0.012934485450387001
1.9396204948425293,0.002784882904961705
0.4427374601364136,0.003925463184714317
0.028927432373166084,0.003415134735405445
0.29698216915130615,0.02707410231232643
0.13748006522655487,0.048700910061597824
3.939690113067627,0.005677219945937395
0.7916069626808167,0.01330416277050972
0.05039859935641289,0.013797109946608543
0.5252655744552612,0.050752390176057816
0.13289694488048553,0.04889191687107086
3.9877092838287354,0.005905409809201956
1.0588793754577637,0.014475777745246887
0.05395083129405975,0.01368189137428999
0.5020681619644165,0.05019614100456238
0.12339241057634354,0.053998544812202454
12.23784351348877,0.019398175179958344
1.3039599657058716,0.01937256008386612
0.07645910233259201,0.01623816229403019
0.6102189421653748,0.08079792559146881
0.15974220633506775,0.0958913043141365
14.820707321166992,0.020472079515457153
1.6975899934768677,0.036749519407749176
0.12377679347991943,0.027566365897655487
0.7755146622657776,0.1010211855173111
0.20847970247268677,0.10066065937280655
15.106162071228027,0.02136262133717537
2.0556631088256836,0.04127255082130432
0.09952948242425919,0.0284678153693676
0.7342172861099243,0.09918926656246185
0.21421818435192108,0.11577119678258896
15.536428451538086,0.022408869117498398
1.6180864572525024,0.01864885725080967
0.12586206197738647,0.04478074610233307
1.019224762916565,0.2064928114414215
0.2798406183719635,0.2718087434768677
25.246875762939453,0.03465961292386055
2.5678157806396484,0.08403098583221436
0.13337990641593933,0.0710618868470192
1.2714691162109375,0.2919086515903473
0.26707279682159424,0.28136390447616577
25.42437744140625,0.03519501909613609
3.005974769592285,0.10240097343921661
0.17216317355632782,0.08291681110858917
1.3458614349365234,0.3052295446395874
0.349892795085907,0.29954707622528076
26.223968505859375,0.03748616576194763
2.8993988037109375,0.12309485673904419
0.18550612032413483,0.08718851953744888
1.58402419090271,0.3262254595756531
0.4566662609577179,0.37817585468292236
10.251840591430664,0.01602277345955372
4.338015079498291,0.18965017795562744
0.16451247036457062,0.09564448893070221
2.7314648628234863,0.6604310274124146
0.4979352653026581,0.7679497003555298


==> data/pets-resnet101-delta.csv <==
0.13509714603424072,0.0033341823145747185
0.06585734337568283,0.0017347711836919188
0.4032078981399536,0.015534881502389908
0.08106726408004761,0.00761448172852397
0.11758501827716827,0.007667189463973045
0.20997563004493713,0.008290600031614304
0.39109179377555847,0.017213013023138046
0.05724237486720085,0.008321785368025303
0.18339009582996368,0.008146602660417557
0.3818453550338745,0.01915804110467434
0.055348169058561325,0.008983498439192772
0.1884746104478836,0.01711210049688816
0.9692236185073853,0.07597452402114868
0.2204405665397644,0.06972218304872513
0.11119670420885086,0.03507848083972931
0.39952200651168823,0.035642001777887344
0.7755529880523682,0.0821571797132492
0.10134783387184143,0.03545061871409416
0.39615964889526367,0.03661049157381058
0.7998742461204529,0.08490032702684402
0.09802697598934174,0.03658108785748482
0.36029744148254395,0.034619368612766266
0.7999989986419678,0.08352753520011902
0.11969280987977982,0.03649510443210602
0.37318629026412964,0.07282420992851257
1.6422200202941895,0.32787516713142395
0.3796154856681824,0.2956007719039917
0.20562238991260529,0.14704503118991852
0.7471000552177429,0.14071545004844666
1.7120566368103027,0.3206879794597626
0.21896342933177948,0.14622968435287476
0.7387130856513977,0.14480283856391907
1.66520094871521,0.3260003328323364
0.2121962308883667,0.14813217520713806
0.8396977186203003,0.14932644367218018
1.7502033710479736,0.3364792466163635
0.21599546074867249,0.1496208906173706
0.7544350028038025,0.14607825875282288
1.6039204597473145,0.3334757685661316
0.2077084332704544,0.14788222312927246
0.7442654371261597,0.15130716562271118
1.583249807357788,0.3361717462539673
0.2031470090150833,0.1473362147808075
0.7745451927185059,0.1472313106060028
1.622118592262268,0.3305164575576782
0.18835443258285522,0.14529944956302643
0.7350248694419861,0.1458953619003296
1.642181158065796,0.3282386064529419
0.1942511647939682,0.14652305841445923
0.7466870546340942,0.1471799910068512
1.5575987100601196,0.33233141899108887
0.19531521201133728,0.14558397233486176
0.7381316423416138,0.14558932185173035
1.6368720531463623,0.32832443714141846
0.2061336189508438,0.14624738693237305
0.7963869571685791,0.14693044126033783
1.6370909214019775,0.321623831987381
0.20746862888336182,0.14684024453163147
0.7416254281997681,0.14660762250423431
1.5706568956375122,0.327609121799469
0.20353850722312927,0.14483466744422913
0.7233456969261169,0.14461618661880493
1.6153970956802368,0.3188279867172241
0.21948759257793427,0.14162510633468628
0.8030732870101929,0.14635294675827026
1.6778936386108398,0.3267533481121063
0.20643684267997742,0.14802443981170654
0.7470284700393677,0.14324532449245453
1.6634635925292969,0.31989791989326477
0.2069617658853531,0.14020037651062012
0.7411927580833435,0.14740481972694397
1.7698413133621216,0.3366284966468811
0.20345215499401093,0.14727890491485596
0.7945196628570557,0.14933130145072937
1.6849243640899658,0.3377194106578827
0.2107958197593689,0.15208855271339417
0.8321137428283691,0.14955413341522217
1.625359058380127,0.33881521224975586
0.2070637345314026,0.1556750237941742
0.7553520202636719,0.15743663907051086
1.715903401374817,0.3553418219089508
0.20765268802642822,0.1576537787914276
0.7630451917648315,0.14951497316360474
1.7332152128219604,0.3318321704864502
0.2126019150018692,0.15200041234493256
0.8058720827102661,0.15659713745117188
1.743199348449707,0.35105133056640625
0.20997309684753418,0.16249483823776245
0.8553597927093506,0.1571965217590332
1.7500684261322021,0.3511250913143158
0.21233035624027252,0.160472571849823
0.8054548501968384,0.1611473560333252
1.9164564609527588,0.3573572337627411
0.22286458313465118,0.17012286186218262
0.8092817068099976,0.313189834356308
3.66756534576416,1.3705192804336548
1.0062988996505737,1.3081527948379517
0.47866690158843994,0.660105288028717
1.7319539785385132,0.5874104499816895
3.259491205215454,1.3351056575775146
0.41263583302497864,0.6715062856674194
1.8553595542907715,0.6002774238586426
3.400834560394287,1.3350143432617188
0.4423030912876129,0.7266345620155334


==> data/pets-resnet101-infop-constraint.csv <==
0.31055328249931335,0.021904967725276947
0.16494563221931458,0.014582032337784767
1.1514034271240234,0.12760299444198608
0.21753141283988953,0.06060309708118439
0.18065771460533142,0.05512100085616112
0.6014399528503418,0.0649600625038147
1.1817065477371216,0.1507323682308197
0.20979923009872437,0.08019043505191803
0.5798318386077881,0.07163640856742859
1.2433395385742188,0.20535419881343842
0.17038916051387787,0.0926799476146698
0.5957047343254089,0.16815102100372314
2.6074180603027344,0.6738327145576477
0.6583738327026367,0.6711427569389343
0.322303831577301,0.3026425242424011
1.1700665950775146,0.34533363580703735
2.5605223178863525,0.8407500982284546
0.3158906400203705,0.35473203659057617
1.2477586269378662,0.36067378520965576
2.614633083343506,0.912386417388916
0.33335787057876587,0.3730066418647766
1.7528154850006104,0.3502727746963501
2.5766115188598633,0.8939151763916016
0.3780571520328522,0.34222912788391113
1.152142882347107,0.7189175486564636
2.6157426834106445,1.2128559350967407
1.1821845769882202,2.772627830505371
0.620039165019989,1.3633198738098145
2.447000503540039,1.1917695999145508
2.6157426834106445,1.2062640190124512
0.7081581354141235,1.0865974426269531
2.2434568405151367,1.2823832035064697
2.6157426834106445,1.2058310508728027
0.5936173796653748,1.2514052391052246
2.271764039993286,1.4156558513641357
2.6157429218292236,1.213376760482788
0.6331846714019775,1.429171085357666
2.30792498588562,1.4178202152252197
2.6157426834106445,1.2073676586151123
0.5877255201339722,1.3540374040603638
2.361509084701538,1.5248730182647705
2.6157426834106445,1.20597505569458
0.5976846814155579,1.4057780504226685
2.4775824546813965,1.4560292959213257
2.6157426834106445,1.2104408740997314
0.5962402820587158,1.3057724237442017
2.3157477378845215,1.4174914360046387
2.6157426834106445,1.2134194374084473
0.6417055726051331,1.3284969329833984
2.2335524559020996,1.3739222288131714
2.6157426834106445,1.225121021270752
0.5962044596672058,1.2173937559127808
2.146010160446167,1.374894380569458
2.6157426834106445,1.22144615650177
0.5994980335235596,1.1320875883102417
2.0776736736297607,1.3151127099990845
2.6157426834106445,1.220012903213501
0.5728715658187866,1.0844178199768066
2.440258502960205,1.3855700492858887
2.6157426834106445,1.2247300148010254
0.6320004463195801,1.1205601692199707
2.18961763381958,1.270056128501892
2.6157426834106445,1.2323956489562988
0.6150779128074646,0.9681283235549927
2.1801679134368896,1.2349128723144531
2.6157426834106445,1.2273015975952148
0.5753986239433289,1.0963366031646729
2.1140365600585938,1.2755018472671509
2.6157426834106445,1.235667109489441
0.5336528420448303,0.970028817653656
2.183225631713867,1.3375478982925415
2.6157426834106445,1.2255139350891113
0.5898864269256592,1.0756362676620483
2.146240711212158,1.2996742725372314
2.6157431602478027,1.2222099304199219
0.5729559659957886,1.095853328704834
2.4103658199310303,1.244262933731079
2.6157426834106445,1.2277697324752808
0.5664235949516296,1.1366961002349854
2.149115562438965,1.2606358528137207
2.6157426834106445,1.223541021347046
0.5307057499885559,1.0773277282714844
2.31684947013855,1.0570247173309326
2.6157426834106445,1.24770987033844
0.5671136975288391,0.8674713969230652
2.0227932929992676,1.0721864700317383
2.6157426834106445,1.234372854232788
0.5154130458831787,1.0053343772888184
2.1340107917785645,1.137643575668335
2.6157426834106445,1.236835241317749
0.5687130093574524,0.9987040758132935
2.103304624557495,1.080379605293274
2.6157426834106445,1.2418750524520874
0.5727202892303467,1.0623648166656494
2.107147455215454,2.141310930252075
2.615743398666382,1.3468940258026123
2.243058204650879,6.118867874145508
1.1688117980957031,3.831331729888916
2.6157429218292236,2.352572202682495
2.615743398666382,1.4768049716949463
1.1174287796020508,4.2013726234436035
2.6157429218292236,2.2507777214050293
2.6157431602478027,1.5734474658966064
1.1827762126922607,5.108851909637451


==> data/pets-resnet101-infop-penalty.csv <==
0.08841344714164734,0.0032497006468474865
0.025948040187358856,0.001124626025557518
0.19006547331809998,0.008127463981509209
0.03609790652990341,0.006272862199693918
0.03257453441619873,0.006409691646695137
0.10805939137935638,0.004869986325502396
0.2345840036869049,0.01215340942144394
0.03784700855612755,0.007764054927974939
0.11822891235351562,0.00591282406821847
0.26656848192214966,0.014662674628198147
0.038947511464357376,0.008540399372577667
0.12888537347316742,0.013737298548221588
0.569544792175293,0.06060679256916046
0.15576882660388947,0.06742484867572784
0.07604805380105972,0.03188442066311836
0.25432059168815613,0.02731170505285263
0.5877604484558105,0.06536383926868439
0.07812993228435516,0.03464266285300255
0.2672026753425598,0.029856514185667038
0.5900945663452148,0.06580482423305511
0.07751479744911194,0.03437864035367966
0.26353609561920166,0.02884547784924507
0.5912264585494995,0.06598341464996338
0.07699901610612869,0.03363192453980446
0.27895236015319824,0.062011294066905975
1.2019414901733398,0.26437026262283325
0.31789785623550415,0.2831989526748657
0.15596187114715576,0.13834701478481293
0.5070580244064331,0.10744372010231018
1.1340909004211426,0.2393452674150467
0.15562422573566437,0.1332239806652069
0.5161200165748596,0.11091690510511398
1.1739128828048706,0.2541077136993408
0.1560860127210617,0.1384606957435608
0.5458018779754639,0.12077893316745758
1.2165894508361816,0.26992395520210266
0.1584128588438034,0.14115801453590393
0.5388192534446716,0.11923262476921082
1.1976923942565918,0.2628946006298065
0.15509162843227386,0.13816261291503906
0.5500674247741699,0.12424878776073456
1.2252814769744873,0.27424755692481995
0.15645721554756165,0.14127394556999207
0.5298516154289246,0.11569015681743622
1.1880652904510498,0.2601701319217682
0.15490487217903137,0.13944411277770996
0.5396744012832642,0.11906236410140991
1.2002793550491333,0.2637965977191925
0.15433244407176971,0.1381492018699646
0.546280026435852,0.12092961370944977
1.2238426208496094,0.27185478806495667
0.15621572732925415,0.1391080766916275
0.5450469255447388,0.12103955447673798
1.188887357711792,0.25843656063079834
0.152666375041008,0.13543185591697693
0.5349270105361938,0.11756859719753265
1.1729472875595093,0.2535845935344696
0.1544882208108902,0.13615302741527557
0.5649458169937134,0.12752258777618408
1.21988844871521,0.2701990008354187
0.15492022037506104,0.1378576159477234
0.5491533279418945,0.12177926301956177
1.1729365587234497,0.2525229752063751
0.15341563522815704,0.13391566276550293
0.564805269241333,0.12785851955413818
1.224712610244751,0.27248671650886536
0.1566508710384369,0.13988268375396729
0.5502183437347412,0.12195058166980743
1.2002936601638794,0.26339587569236755
0.15417695045471191,0.13471004366874695
0.5604504942893982,0.12640881538391113
1.226665735244751,0.2730911374092102
0.1571340560913086,0.1397320181131363
0.5739383697509766,0.13133323192596436
1.2475700378417969,0.281030535697937
0.1595955193042755,0.14343321323394775
0.577216386795044,0.1314794272184372
1.2562732696533203,0.284151554107666
0.16129417717456818,0.14575862884521484
0.5803510546684265,0.1331348866224289
1.2662243843078613,0.28779125213623047
0.16185526549816132,0.14706546068191528
0.5651692152023315,0.1270650178194046
1.2158507108688354,0.26744574308395386
0.1600142866373062,0.1401798129081726
0.5895621180534363,0.1363670825958252
1.2763962745666504,0.2921332120895386
0.1637299656867981,0.14820057153701782
0.5845962762832642,0.1344781517982483
1.2630712985992432,0.28576648235321045
0.1632690131664276,0.14706531167030334
0.5992726683616638,0.13961125910282135
1.289116382598877,0.2959335148334503
0.16741624474525452,0.15234558284282684
0.619881272315979,0.28521329164505005
2.6612515449523926,1.215900182723999
0.6594370603561401,1.2043514251708984
0.3316231071949005,0.6009193062782288
1.228721261024475,0.5491411685943604
2.6216671466827393,1.1809031963348389
0.32509732246398926,0.5976350903511047
1.2486205101013184,0.558225154876709
2.645051956176758,1.199521541595459
0.34250274300575256,0.6382235884666443


==> data/pets-resnet101-none.csv <==
0.13156914710998535,0.00399316381663084
0.05797191709280014,0.0018642444629222155
0.4883231818675995,0.01765742525458336
0.06502489000558853,0.008549113757908344
0.07839284837245941,0.008273245766758919
0.21241840720176697,0.00860355794429779
0.48499739170074463,0.01881355792284012
0.09287503361701965,0.009268613532185555
0.18661119043827057,0.008589860051870346
0.42656469345092773,0.020589366555213928
0.052201442420482635,0.009496679529547691
0.20566830039024353,0.018758967518806458
0.9513188600540161,0.07860541343688965
0.22041074931621552,0.07442151010036469
0.11657711118459702,0.036845289170742035
0.3900200128555298,0.03762073814868927
0.8560751676559448,0.08605626970529556
0.10666263848543167,0.037541233003139496
0.39558979868888855,0.037977226078510284
0.8217999935150146,0.08695920556783676
0.10863415151834488,0.038645125925540924
0.36411911249160767,0.03780010715126991
0.8624290227890015,0.08590289205312729
0.1262865960597992,0.03689601272344589
0.38722866773605347,0.07703880965709686
1.7280763387680054,0.3437432646751404
0.40652191638946533,0.30198562145233154
0.2333815097808838,0.15029345452785492
0.8309944868087769,0.14699643850326538
2.079346179962158,0.3282897472381592
0.21677736937999725,0.1470237672328949
0.8088120818138123,0.15226374566555023
1.789421558380127,0.34059253334999084
0.20295287668704987,0.14954093098640442
0.7869521379470825,0.14672139286994934
1.751466989517212,0.34480810165405273
0.21277782320976257,0.15620693564414978
0.7624345421791077,0.15401722490787506
1.687957763671875,0.35186970233917236
0.21299655735492706,0.15296384692192078
0.7743663787841797,0.15737134218215942
1.7407280206680298,0.35384035110473633
0.1992819607257843,0.15287934243679047
0.7791304588317871,0.15470191836357117
1.6042735576629639,0.3451588749885559
0.2066948264837265,0.1511053740978241
0.7493877410888672,0.15095922350883484
1.5954444408416748,0.33776572346687317
0.20399737358093262,0.15164786577224731
0.8025330305099487,0.15262705087661743
1.6442234516143799,0.3379724621772766
0.22235171496868134,0.14815157651901245
0.737156093120575,0.15156227350234985
1.7998416423797607,0.33804085850715637
0.21327273547649384,0.14803490042686462
0.7468774318695068,0.14901530742645264
1.6687266826629639,0.3311017155647278
0.2051950991153717,0.14831583201885223
0.8919305205345154,0.15098102390766144
1.703442931175232,0.3405226767063141
0.199776291847229,0.14922809600830078
0.7699484825134277,0.1529938280582428
1.7511491775512695,0.33334434032440186
0.21513433754444122,0.14679522812366486
0.774285078048706,0.15014579892158508
1.5776360034942627,0.3354005217552185
0.20211145281791687,0.1490609347820282
0.717477023601532,0.14745834469795227
1.6421608924865723,0.32926252484321594
0.20680315792560577,0.14579743146896362
0.8102491497993469,0.15677058696746826
1.8901368379592896,0.3430696129798889
0.19867253303527832,0.15197747945785522
0.8158652782440186,0.15387952327728271
1.6774182319641113,0.3414137661457062
0.20953014492988586,0.15232905745506287
0.7986368536949158,0.15154972672462463
1.6164641380310059,0.34241971373558044
0.195804163813591,0.1543416529893875
0.7796140909194946,0.1561916470527649
1.8574929237365723,0.34721481800079346
0.20082202553749084,0.154044508934021
0.8150707483291626,0.15287932753562927
1.7955777645111084,0.3376289904117584
0.2280372977256775,0.14831732213497162
0.7824857831001282,0.1522691696882248
1.6966277360916138,0.34440451860427856
0.205879345536232,0.1538565456867218
0.7782645225524902,0.155608668923378
1.6501309871673584,0.3490847051143646
0.20417658984661102,0.157072514295578
0.7993837594985962,0.1550205945968628
1.7226905822753906,0.34686148166656494
0.24440006911754608,0.16135117411613464
0.819395899772644,0.3138962388038635
3.308087110519409,1.3569982051849365
0.830072283744812,1.255207896232605
0.45356154441833496,0.6250812411308289
1.9802814722061157,0.6048467755317688
3.319718360900879,1.325860857963562
0.4063134789466858,0.6316240429878235
1.7674123048782349,0.6153709292411804
3.449209690093994,1.3242862224578857
0.41477423906326294,0.6592525243759155


==> data/resnet101-kkt-norms.csv <==
0.41805378
0.3813325
0.3799348
0.3796765
0.37965095
0.3796433
0.37963927
0.37963375
0.37963042
0.37963468
0.37963513
0.37963074
0.37962052
0.3796332
0.37963304
0.37963578
0.37963444
0.37963524
0.37963384
0.37963715
0.3796003
0.37958807
0.37957796
0.3795714
0.3795708
0.37956566
0.37956876
0.37956247
0.37955955
0.37956217


==> data/resnet101-kkt-test-acc.csv <==
0.6911
0.7788
0.8152
0.8257
0.8311
0.8314
0.8365
0.8374
0.8383
0.8365
0.8395
0.8416
0.8407
0.8416
0.8419
0.8422
0.8416
0.8413
0.8413
0.8434
0.8422
0.8441
0.8431
0.8425
0.8434
0.8447
0.8462
0.8441
0.8441
0.8456


==> data/resnet101-kkt-train-acc.csv <==
0.5484
0.9753
0.9962
0.9997
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000
1.0000


==> data/resnet101-train-loss.csv <==
1.2422917177600246
0.25832924775538907
0.214603689889754
0.20368848452644964
0.1983096743783643
0.19340876177434
0.18882661336852657
0.18394133496669032
0.17913767022471275
0.17445082770239922
0.16988205669387693
0.16537888732648665
0.1609976185906318
0.15671152789746562
0.15242511947308818
0.1482734805153262
0.14438626650841005
0.14038936505394597
0.13661554696098452
0.13292939768683526
0.1291574989595721
0.12611025235345286
0.12407796156983222
0.12211428486531781
0.12033687604050483
0.11852541637997474
0.11682402222387252
0.11496551863608821
0.11333506217887325
0.11168512581817565

